Diagnosis and Location of Pinhole Defects in Tunnel Junctions using only Electrical Measurements

In the development of the first generation of sensors and memory chips based on spin-dependent tunneling through a thin trilayer, it has become clear that pinhole defects can have a deleterious effect on magnetoresistance. However, current diagnostic protocols based on Andreev reflection and the temperature dependence of junction resistance may not be suitable for production quality control. We show that the current density in a tunnel junction in the cross-strip geometry becomes very inhomogeneous in the presence of a single pinhole, yielding a four-terminal resistance that depends on the location of the pinhole in the junction. Taking advantage of this position dependence, we propose a simple protocol of four four-terminal measurements. Solving an inverse problem, we can diagnose the presence of a pinhole and estimate its position and resistance.

==> README.txt <==
%auto-ignore

The eplain-TeX source is pinhole.tex.  Some TeX installations may not
be able to process some figures.  In case of trouble, try the
Archive's automatically-generated Postscript or PDF.

David Rabson
davidra@ewald.cas.usf.edu


Other files:

aip.bst			modified bibliography-style file
btxmac_replacement.tex	modified btxmac.tex for Bibtex
*.eps, *.ps		figures
ncite.tex		macros
ncite.tex		macros
pinhole.bbl		bibliography

